What Is Missing: Interpretable Ratings for Large Language Model Outputs

Current Large Language Model (LLM) preference learning methods such as Proximal Policy Optimization and Direct Preference Optimization learn from direct rankings or numerical ratings of model outputs, these rankings are subjective, and a single numerical rating chosen directly by a judge is a poor proxy for the quality of natural language, we introduce the What Is Missing (WIM) rating system to produce rankings from natural-language feedback, WIM integrates into existing training pipelines, can be combined with other rating techniques, and can be used as input to any preference learning method without changing the learning algorithm, to compute a WIM rating, a human or LLM judge writes feedback describing what the model output is missing, we embed the output and the feedback with a sentence embedding model and compute the cosine similarity between the resulting vectors, we empirically observe that, compared to discrete numerical ratings, WIM yields fewer ties and larger rating deltas, which improves the availability of a learning signal in pairwise preference data, we use interpretable in the following limited sense: for each scalar rating, we can inspect the judge's missing-information text that produced it, enabling qualitative debugging of the preference labels.

==> csvData/chosen_rewards_wim_0.csv <==
1,-0.000218466
31.5,0.001659491
62,0.002147834
92.5,-0.000322126
123,0.000151588
153.5,0.001668796
184,0.001696523
214.5,-0.00102285
245,0.000698745
275.5,0.000413708
306,-0.000321455
336.5,0.001662582
367,0.000345571
397.5,-0.000738168
428,0.001395293
458.5,1.92E-05
489,0.000695489
519.5,0.001691046
550,0.000780565
580.5,0.002116824
611,0.001902095
641.5,0.001993922
672,0.000511297
702.5,0.000133066
733,0.000260508
763.5,0.000557691
794,-0.000374648
824.5,-0.000250938
855,0.000238086
885.5,0.000344803
916,0.000988898
946.5,-0.000252915
977,0.00146815
1007.5,0.000425007
1038,0.000343881
1068.5,0.000694864
1099,0.001421198
1129.5,-0.00070263
1160,-0.000366377
1190.5,0.002033525
1221,0.000596124
1251.5,0.002486491
1282,0.000811123
1312.5,0.000757862
1343,0.000804743
1373.5,0.000798864
1404,0.000399267
1434.5,-0.000418923
1465,0.001207665
1495.5,0.0018911
1526,0.002912697
1556.5,0.00069676
1587,0.000819945
1617.5,0.002185672
1648,0.001458516
1678.5,0.00112973
1709,-0.000461348
1739.5,0.00012938
1770,0.00090563


==> csvData/chosen_rewards_wim_1.csv <==
1,-0.000135424
33.1636364,0.002157118
65.3272728,0.004156064
97.4909092,0.006205192
129.6545456,0.007370109
161.818182,0.009931698
193.9818184,0.010114924
226.1454548,0.008738454
258.3090912,0.012053505
290.4727276,0.013744058
322.636364,0.012917694
354.8000004,0.011001859
386.9636368,0.010817341
419.1272732,0.015439096
451.2909096,0.011213822
483.454546,0.015940049
515.6181824,0.014192905
547.7818188,0.016572074
579.9454552,0.018279637
612.1090916,0.018431862
644.272728,0.021478338
676.4363644,0.019692138
708.6000008,0.019865465
740.7636372,0.021330539
772.9272736,0.021494931
805.09091,0.022124906
837.2545464,0.019216154
869.4181828,0.021701542
901.5818192,0.02337977
933.7454556,0.022970477
965.909092,0.020983207
998.0727284,0.024699312
1030.236365,0.025986896
1062.400001,0.026544313
1094.563638,0.023997442
1126.727274,0.027374844
1158.89091,0.032458219
1191.054547,0.027975691
1223.218183,0.029037786
1255.38182,0.031536644
1287.545456,0.027864577
1319.709092,0.029605966
1351.872729,0.029798293
1384.036365,0.028093244
1416.200002,0.036137414
1448.363638,0.026898738
1480.527274,0.032620614
1512.690911,0.03070616
1544.854547,0.030406994
1577.018184,0.031336568
1609.18182,0.031993024
1641.345456,0.033221752
1673.509093,0.035694784
1705.672729,0.030770871
1737.836366,0.031892679
1770.000002,0.030852233


==> csvData/chosen_rewards_wim_1_ref.csv <==
1,-0.001520974,,
27.2074074,0.000484302,,
53.4148148,0.001693141,,
79.6222222,0.0000566,,
105.8296296,0.002450886,,
132.037037,-0.002070148,,
158.2444444,-0.0002612,,
184.4518518,-0.00134092,,
210.6592592,-0.000138786,,
236.8666666,0.000755036,,
263.074074,0.001465518,,
289.2814814,0.003796297,,
315.4888888,0.001283395,,
341.6962962,0.001284563,,
367.9037036,0.000105792,,
394.111111,0.002745314,,
420.3185184,0.002070643,,
446.5259258,0.000759649,,
472.7333332,0.000898752,,
498.9407406,-0.000801905,,
525.148148,0.003117804,,
551.3555554,0.00567727,,
577.5629628,0.002158426,,
603.7703702,0.00237899,,
629.9777776,0.006762291,,
656.185185,0.004820315,,
682.3925924,0.005145887,,
708.5999998,0.007500169,,
734.8074072,0.002689108,,
761.0148146,0.004425954,,
787.222222,0.003578213,,
813.4296294,0.007452203,,
839.6370368,0.006024101,,
865.8444442,0.008673087,,
892.0518516,0.003834936,,
918.259259,0.006337114,,
944.4666664,0.008208208,,
970.6740738,0.004262713,,
996.8814812,0.005424659,,
1023.088889,0.006396281,,
1049.296296,0.006992015,,
1075.503703,0.007075281,,
1101.711111,0.006561704,,
1127.918518,0.008651051,,
1154.125926,0.007515295,,
1180.333333,0.008385975,,
1206.54074,0.006168162,,
1232.748148,0.005558602,,
1258.955555,0.005977883,,
1285.162963,0.007399963,,
1311.37037,0.013469682,,
1337.577777,0.006896902,,
1363.785185,0.007861668,,
1389.992592,0.008406251,,
1416.2,0.01177651,,
1442.407407,0.008603608,,
1468.614814,0.007727179,,
1494.822222,0.009343129,,
1521.029629,0.008142776,,
1547.237037,0.008488923,,
1573.444444,0.006160016,,
1599.651851,0.009701162,,
1625.859259,0.007590374,,
1652.066666,0.007672198,,
1678.274074,0.015402864,,
1704.481481,0.009818878,,
1730.688888,0.006949948,,
1756.896296,0.00994226,,
1770,0.008810246,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,


==> csvData/hist_WIM.csv <==
bin,count
0--0.345,0
0.345--0.69,0
0.69--1.03,0
1.03--1.38,0
1.38--1.72,0
1.72--2.07,0
2.07--2.41,0
2.41--2.76,0
2.76--3.1,0
3.1--3.45,0
3.45--3.79,0
3.79--4.14,1
4.14--4.48,151
4.48--4.83,1814
4.83--5.17,8184
5.17--5.52,18395
5.52--5.86,22277
5.86--6.21,22605
6.21--6.55,24011
6.55--6.9,27650
6.9--7.24,32917
7.24--7.59,37928
7.59--7.93,41894
7.93--8.28,39567
8.28--8.62,29990
8.62--8.97,17080
8.97--9.31,6699
9.31--9.66,1454
9.66--10,46263


==> csvData/hist_rating_delta.csv <==
bin,count
0--1.11,148797
1.11--2.22,31125
2.22--3.33,2122
3.33--4.44,2328
4.44--5.56,2145
5.56--6.67,1703
6.67--7.78,986
7.78--8.89,214
8.89--10,20


==> csvData/hist_ratings.csv <==
bin,count
1,948
2,3943
3,3896
4,2141
5,4614
6,342
7,160753
8,103190
9,97757
10,1296


==> csvData/hist_response_delta.csv <==
bin,count
0,3784
5.01e-05--0.186,22802
0.186--0.372,19863
0.372--0.558,16771
0.558--0.743,14377
0.743--0.929,12218
0.929--1.12,10575
1.12--1.3,9394
1.3--1.49,8423
1.49--1.67,8031
1.67--1.86,7555
1.86--2.04,6839
2.04--2.23,6385
2.23--2.42,5826
2.42--2.6,5213
2.6--2.79,4690
2.79--2.97,4014
2.97--3.16,3505
3.16--3.35,2932
3.35--3.53,2505
3.53--3.72,2168
3.72--3.9,1870
3.9--4.09,1813
4.09--4.27,1858
4.27--4.46,1804
4.46--4.65,1677
4.65--4.83,1224
4.83--5.02,747
5.02--5.2,370
5.2--5.39,147
5.39--5.58,51
5.58--5.76,9


==> csvData/rejected_rewards_wim_0.csv <==
1,5.08E-05
31.5,0.000479169
62,-3.08E-05
92.5,-0.001642493
123,0.000118964
153.5,0.001089109
184,0.000229103
214.5,0.000213096
245,-4.60E-06
275.5,0.001498662
306,-0.001195742
336.5,-0.000908907
367,-0.000890418
397.5,-0.000205013
428,-0.001568479
458.5,-0.000824301
489,0.000184855
519.5,0.001987616
550,0.000933893
580.5,0.000939571
611,-0.000197417
641.5,-0.001628587
672,0.001482309
702.5,0.001536126
733,0.000393959
763.5,0.001582368
794,-0.000191101
824.5,0.000340525
855,-7.44E-05
885.5,8.73E-05
916,-0.000371911
946.5,-0.000202132
977,-4.37E-05
1007.5,0.001505299
1038,0.000644184
1068.5,0.000249691
1099,0.000779109
1129.5,0.000463013
1160,2.30E-05
1190.5,0.002076528
1221,0.001058355
1251.5,-0.000769934
1282,0.00058641
1312.5,-0.000832736
1343,0.001020215
1373.5,0.001010275
1404,-8.58E-05
1434.5,6.40E-05
1465,0.002011399
1495.5,0.000917035
1526,0.001714133
1556.5,0.00082304
1587,-0.000131329
1617.5,0.00072272
1648,0.000799058
1678.5,0.000106654
1709,0.001181525
1739.5,-0.001053843
1770,0.000779395


==> csvData/rejected_rewards_wim_1.csv <==
1,-9.70E-05
33.1636364,0.000440207
65.3272728,-0.000902073
97.4909092,0.004059161
129.6545456,0.006065402
161.818182,0.005735588
193.9818184,0.007623238
226.1454548,0.008701103
258.3090912,0.00478562
290.4727276,0.006192637
322.636364,0.01058806
354.8000004,0.009917863
386.9636368,0.008623864
419.1272732,0.008316088
451.2909096,0.010667676
483.454546,0.010832382
515.6181824,0.012530361
547.7818188,0.011972116
579.9454552,0.015671326
612.1090916,0.016716701
644.272728,0.02114738
676.4363644,0.015344373
708.6000008,0.013742654
740.7636372,0.020104512
772.9272736,0.014403388
805.09091,0.016568809
837.2545464,0.017445738
869.4181828,0.014322231
901.5818192,0.01801974
933.7454556,0.023214173
965.909092,0.019206847
998.0727284,0.011932469
1030.236365,0.019322084
1062.400001,0.023966879
1094.563638,0.017538209
1126.727274,0.021637542
1158.89091,0.027557206
1191.054547,0.018541105
1223.218183,0.02025746
1255.38182,0.029840445
1287.545456,0.02038144
1319.709092,0.025861502
1351.872729,0.022355425
1384.036365,0.023501342
1416.200002,0.025420142
1448.363638,0.027758529
1480.527274,0.029507209
1512.690911,0.023768472
1544.854547,0.022341594
1577.018184,0.021981417
1609.18182,0.018655629
1641.345456,0.021503006
1673.509093,0.021349601
1705.672729,0.025970169
1737.836366,0.025689562
1770.000002,0.022053895


==> csvData/rejected_rewards_wim_1_ref.csv <==
1,-0.000760982,,
27.2074074,0.003291573,,
53.4148148,-0.002522374,,
79.6222222,0.001954477,,
105.8296296,0.001081573,,
132.037037,-0.002172216,,
158.2444444,0.000166119,,
184.4518518,0.000348658,,
210.6592592,0.003519683,,
236.8666666,0.000516457,,
263.074074,0.00090162,,
289.2814814,0.002577598,,
315.4888888,-0.001996837,,
341.6962962,-0.000476282,,
367.9037036,-0.001843451,,
394.111111,0.003339164,,
420.3185184,0.000610277,,
446.5259258,-0.000579816,,
472.7333332,0.001883294,,
498.9407406,0.001203053,,
525.148148,0.002327855,,
551.3555554,0.004768892,,
577.5629628,0.001681758,,
603.7703702,0.005992742,,
629.9777776,0.002450614,,
656.185185,0.00658679,,
682.3925924,0.006447114,,
708.5999998,0.006603995,,
734.8074072,0.002402749,,
761.0148146,0.001803264,,
787.222222,0.002958528,,
813.4296294,0.004666155,,
839.6370368,0.005577475,,
865.8444442,0.00303646,,
892.0518516,0.006620058,,
918.259259,0.001213644,,
944.4666664,0.003252846,,
970.6740738,0.005194647,,
996.8814812,0.005757435,,
1023.088889,0.003587115,,
1049.296296,0.005013174,,
1075.503703,0.002752376,,
1101.711111,0.002676995,,
1127.918518,0.002690991,,
1154.125926,0.002557027,,
1180.333333,0.00335096,,
1206.54074,0.004416474,,
1232.748148,0.0065352,,
1258.955555,0.005511843,,
1285.162963,0.005225744,,
1311.37037,0.005085357,,
1337.577777,0.00582758,,
1363.785185,0.006570712,,
1389.992592,0.007259786,,
1416.2,0.005826671,,
1442.407407,0.006330135,,
1468.614814,0.004696268,,
1494.822222,0.005894866,,
1521.029629,0.00741777,,
1547.237037,0.007314147,,
1573.444444,0.010386233,,
1599.651851,0.008270207,,
1625.859259,0.004614795,,
1652.066666,0.005994093,,
1678.274074,0.006877831,,
1704.481481,0.006301015,,
1730.688888,0.003085266,,
1756.896296,0.006850378,,
1770,0.005138981,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,

